Comparing Human and Automated Evaluation of Open-Ended Student Responses to Questions of Evolution

Written responses can provide a wealth of data in understanding student reasoning on a topic. Yet they are time- and labor-intensive to score, requiring many instructors to forego them except as limited parts of summative assessments at the end of a unit or course. Recent developments in Machine Learning (ML) have produced computational methods of scoring written responses for the presence or absence of specific concepts. Here, we compare the scores from one particular ML program -- EvoGrader -- to human scoring of responses to structurally- and content-similar questions that are distinct from the ones the program was trained on. We find that there is substantial inter-rater reliability between the human and ML scoring. However, sufficient systematic differences remain between the human and ML scoring that we advise only using the ML scoring for formative, rather than summative, assessment of student reasoning.

==> readme.txt <==
README.TXT

Instructions for using alifeconf.sty to create ALIFE conference
papers in letter format pdf.

% Papers are to be prepared as follows:

%       \documentclass[letterpaper]{article}
%       \usepackage{natbib,alifeconf}   %% The order is important
%       \title{Title}
%       \author {Author 1$^{1}$ , Author 2$^{2}$ ... \and Author
%       n$^{n}$\\
%       \mbox{} \\
%       $^1$ Address line \\
%       $^2$ Address line \\
%       ...
%       $^n$ Address line \\
%       corresponding@author.email}
%
%       \begin{document}
%       \maketitle
%       ...
%       \footnotesize
%       \bibliography{[your bib file]}
%       \bibliographystyle{apalike}
%       \end{document}


% For several authors from the same institution use the same number to
% refer to one address.
%
% If the names do not fit well on one line use
%         Author 1, Author 2 ... \\ {\Large\bf Author n} ...\\ ...
%
% If the title and author information do not fit in the area
% allocated, place \setlength\titlebox{<new height>} after the
% \documentstyle line where <new height> is 2.25in

% If your system does not generate letter format documents by default,
% one way to generate letter format pdf from letter format dvi is the
% following:

% dvips -o example.ps -t letterSize example.dvi
% ps2pdf example.ps example.pdf

% There may be other ways to achieve this.

% The style file loads the "graphicx" package, and this may lead 
% users of pdflatex to experience problems.  These can be fixed by
% editing the alifeconf.sty file to specify:
% \usepackage[pdftex]{graphicx}
%   instead of 
% \usepackage{graphicx}.
% The PDF output generated by pdflatex should match the required 
% specifications and obviously the dvips and ps2pdf steps become
% unnecessary.

% NOTE:  Some laser printers have a serious problem printing TeX
% output.
% The use of ps type I fonts should avoid this problem.


